Spectroscopy of the spatially-extended Lya emission around a QSO at z=6.4

We have taken a deep, moderate-resolution Keck/Deimos spectra of QSO, CFHQS2329, at z=6.4. At the wavelength of Lya, the spectrum shows a spatially-extended component, which is significantly more extended than a stellar spectrum, and also a continuum part of the spectrum. The restframe line width of the extended component is 21+-7 A, and thus smaller than that of QSO (52+-4 A), where they should be identical if the light is incomplete subtraction of the QSO component. Therefore, these comparisons argue for the detection of a spatially extended Lya nebulae around this QSO. This is the first z>6 QSO that an extended Lya halo has been observed around. Careful subtraction of the central QSO spectrum reveals a lower limit to the Lya luminosity of (1.7+-0.1)x 10^43 erg s^-1. This emission may be from the theoretically predicted infalling gas in the process of forming a primordial galaxy that is ionized by a central QSO. On the other hand, if it is photoionized by the host galaxy, an estimated star-formation rate of >3.0 Msun yr^-1 is required. If we assume the gas is virialized, we obtain dynamical mass estimate of Mdyn=1.2x10^12 Msun. The derived MBH/Mhost is 2.1x10^-4, which is two orders smaller than those from more massive z~6 QSOs, and places this galaxy in accordance with the local M-sigma relation, in contrast to a previous claim on the evolution of M-sigma relation at z~6. We do not claim evolution or non-evolution of the M-sigma relation based on a single object, but our result highlights the importance of investigating fainter QSOs at z~6.

==> astroph_meta.txt <==
Tomotsugu Goto (ifa, Univ. of Hawaii), Yousuke Utsumi (GUAS/NAOJ), Jeremy R. Walsh (ESO), Takashi Hattori (Subaru),
Satoshi Miyazaki, and Chisato Yamauchi (NAOJ)


We have taken a deep, moderate-resolution Keck/Deimos spectra of QSO, CFHQS2329, at z=6.4.
At the wavelength of Lya, the spectrum shows a spatially-extended component, which is significantly more extended than a stellar spectrum, and also a continuum part of the spectrum. The restframe line width of the extended component is 21+-7 (\AA), and thus smaller than that of QSO (52+-4\AA), where they should be identical if the light is incomplete subtraction of the QSO component. Therefore, these comparisons argue for the detection of a spatially extended Lya nebulae around this QSO. This is the first z>6 QSO that an extended Lya halo has been observed around. Careful subtraction of the central QSO spectrum reveals a lower limit to the Lya luminosity of  (3.1+-0.1)x 10^42 erg s^-1. This emission may be from the theoretically predicted infalling gas in the process of forming a primordial galaxy that is ionized by a central QSO. On the other hand, if it is photoionized by the host galaxy, an estimated star-formation rate of >3.0 Msun yr^-1 is required.

If we assume the gas is virialized, we obtain dynamical mass estimate of Mdyn=1.2x10^12 Msun.
The derived MBH/Mhost is 2.1x10^-4, which is two orders smaller than those from more massive z~6 QSOs, and places this galaxy in accordance with the local M-sigma relation, in contrast to a previous claim on the evolution of M-sigma relation at z~6. We do not claim evolution or non-evolution of the M-sigma relation based on a single object, but our result highlights the importance of investigating fainter QSOs at z~6. 

